Supermassive black hole feedback quenches disc galaxies and suppresses bar formation in TNG50

We use the cosmological magneto-hydrodynamical simulation TNG50 to study the relationship between black hole feedback, the presence of stellar bars, and star formation quenching in Milky Way-like disc galaxies. Of our sample of 198 discs, about 63 per cent develop stellar bars that last until z=0. After the formation of their bars, the majority of these galaxies develop persistent 3-15 kpc wide holes in the centres of their gas discs. Tracking their evolution from z=4 to 0, we demonstrate that barred galaxies tend to form within dark matter haloes that become centrally disc dominated early on (and are thus unstable to bar formation) whereas unbarred galaxies do not; barred galaxies also host central black holes that grow more rapidly than those of unbarred galaxies. As a result, most barred galaxies eventually experience kinetic wind feedback that operates when the mass of the central supermassive black hole exceeds $M_{BH} > 10^8 M_{\odot}$. This feedback ejects gas from the central disc into the circumgalactic medium and rapidly quenches barred galaxies of their central star formation. If kinetic black hole feedback occurs in an unbarred disc it suppresses subsequent star formation and inhibits its growth, stabilising the disc against future bar formation. Consequently, most barred galaxies develop black hole-driven gas holes, though a gas hole alone does not guarantee the presence of a stellar bar. This subtle relationship between black hole feedback, cold gas disc morphology, and stellar bars may provide constraints on subgrid physics models for supermassive black hole feedback.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
